The low-luminosity type II SN\,2016aqf: A well-monitored spectral evolution of the Ni/Fe abundance ratio

Low-luminosity type II supernovae (LL SNe~II) make up the low explosion energy end of core-collapse SNe, but their study and physical understanding remain limited. We present SN\,2016aqf, a LL SN~II with extensive spectral and photometric coverage. We measure a $V$-band peak magnitude of $-14.58$\,mag, a plateau duration of $\sim$100\,days, and an inferred $^{56}$Ni mass of $0.008 \pm 0.002$\,\msun. The peak bolometric luminosity, L$_{\rm bol} \approx 10^{41.4}$\,erg\,s$^{-1}$, and its spectral evolution is typical of other SNe in the class. Using our late-time spectra, we measure the [\ion{O}{i}] $\lambda\lambda6300, 6364$ lines, which we compare against SN II spectral synthesis models to constrain the progenitor zero-age main-sequence mass. We find this to be 12 $\pm$ 3\,\msun. Our extensive late-time spectral coverage of the [\ion{Fe}{ii}] $\lambda7155$ and [\ion{Ni}{ii}] $\lambda7378$ lines permits a measurement of the Ni/Fe abundance ratio, a parameter sensitive to the inner progenitor structure and explosion mechanism dynamics. We measure a constant abundance ratio evolution of $0.081^{+0.009}_{-0.010}$, and argue that the best epochs to measure the ratio are at $\sim$200 -- 300\,days after explosion. We place this measurement in the context of a large sample of SNe II and compare against various physical, light-curve and spectral parameters, in search of trends which might allow indirect ways of constraining this ratio. We do not find correlations predicted by theoretical models; however, this may be the result of the exact choice of parameters and explosion mechanism in the models, the simplicity of them and/or primordial contamination in the measured abundance ratio.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
